Nonequilibrium shear viscosity computations with Langevin dynamics

We study the mathematical properties of a nonequilibrium Langevin dynamics which can be used to estimate the shear viscosity of a system. More precisely, we prove a linear response result which allows to relate averages over the nonequilibrium stationary state of the system to equilibrium canonical expectations. We then write a local conservation law for the average longitudinal velocity of the fluid, and show how, under some closure approximation, the viscosity can be extracted from this profile. We finally characterize the asymptotic behavior of the velocity profile, in the limit where either the transverse or the longitudinal friction go to infinity. Some numerical illustrations of the theoretical results are also presented.

==> Figures/figures.txt <==
\begin{figure}[h]
\psfrag{x}{$\xi$}
\psfrag{y}{$\left|U_1\right|$}
\psfrag{a}{$\gamma_x=0$}
\psfrag{b}{$\gamma_x=1$}
\centerline{\includegraphics[width=0.6\linewidth]{Figures/LR3_forcesGX1}}
\caption{Value of $\left|U_1\right|$ as a function of $\xi$, for
  $(\gamma_x,\gamma_y) = (1,1)$ and the three nongradient forces
  at hand (piecewise constant perturbation $\times$; piecewise linear perturbation $+$; 
  sinusoidal perturbation $\circ$).}
\label{fig:linearity}
\end{figure}

\begin{figure}[h]
  \psfrag{F}{$F$}
  \psfrag{U}{$u$}
  \psfrag{Y}{$Y$}
  \psfrag{v}{value}
\psfrag{S}{$\sigma_{xy}$}
\psfrag{D}{$-\eta u'$}
\begin{center}
\centerline{\includegraphics[width=0.5\linewidth]{Figures/ux6.eps}
\includegraphics[width=0.5\linewidth]{Figures/dux6.eps}}
\end{center}\caption{Velocity profile and off diagonal component of the stress tensor 
for the sinusoidal nongradient force.}
\label{fig:vel06}
\end{figure} 

\begin{figure}[h]
\psfrag{F}{$F$}
\psfrag{U}{$u$}
\psfrag{Y}{$Y$}
\psfrag{v}{value}
\psfrag{S}{$\sigma_{xy}$}
\psfrag{D}{$-\eta u'$}
\begin{center}
\centerline{\includegraphics[width=0.5\linewidth]{Figures/ux5.eps}
\includegraphics[width=0.5\linewidth]{Figures/dux5.eps}}
\end{center}\caption{Velocity profile and off diagonal component of the stress tensor 
for the piecewise linear nongradient force.}
\label{fig:vel05}
\end{figure} 

\begin{figure}[h]
  \psfrag{F}{$F$}
  \psfrag{U}{$u$}
  \psfrag{Y}{$Y$}
  \psfrag{v}{value}
  \psfrag{S}{$\sigma_{xy}$}
  \psfrag{D}{$-\eta u'$}
\begin{center}
\centerline{\includegraphics[width=0.5\linewidth]{Figures/ux7.eps}
\includegraphics[width=0.5\linewidth]{Figures/dux7.eps}}
\end{center}
\caption{Velocity profile and off diagonal component of the stress tensor 
for the piecewise constant force.}
\label{fig:vel07}
\end{figure} 

\begin{figure}[h]
  \psfrag{x}{$\gamma_y$}
  \psfrag{y}{$\left|U_1^{\gamma_y}-U_1^{\infty}\right|$}
\centerline{\includegraphics[width=0.7\linewidth]{Figures/ux_gammay}}
\caption{Convergence of the velocity profile (dashed line polynomial fit in $\log$-$\log$ scale).}
\label{fig:limgy}
\end{figure\begin{figure}[h]
  \psfrag{x}{$\gamma_y$}
  \psfrag{y}{$\eta$}
\centerline{
%\includegraphics[width=0.5\linewidth]{Figures/visc_gammaysmall}
\includegraphics[width=0.7\linewidth]{Figures/visc_gammay}}
\caption{Shear viscosity $\eta$ as function of $\gamma_y$ in the case $\gamma_x=1$, for a sinusoidal nongradient force. Left: behavior for small values of $\gamma_y$. Right: large $\gamma_y$ asymptotics.
}
\label{fig:viscGY}
\end{figure}
\begin{figure}[h]
  \psfrag{x}{$\gamma_x$}
  \psfrag{z}{$U_1$}
  \psfrag{y}{$\left|U_1^{\gamma_x}-U_1^{\infty}\right|$}
\centerline{\includegraphics[width=0.6\linewidth]{Figures/ux_gammaxlim}
\includegraphics[width=0.6\linewidth]{Figures/ux_gammax}}
\caption{Convergence of the velocity profile (dashed line polynomial fit in $\log$-$\log$ scale)}
\label{fig:limgx}
\end{figure}

\begin{figure}[h]
  \psfrag{x}{$\gamma_x$}
  \psfrag{y}{$\eta$}
\centerline{
\includegraphics[width=0.6\linewidth]{Figures/viscosity_gamma_x}
\includegraphics[width=0.6\linewidth]{Figures/visc_gammax}}
\caption{Shear viscosity $\eta$ as function of $\gamma_x$ in the case
  $\gamma_y=1$, for a sinusoidal nongradient force. Left: behavior for small 
  values of $\gamma_y$. Right: large $\gamma_y$ asymptotics.}
\label{fig:gammax}
\end{figure} 

